Volume Transformer: Revisiting Vanilla Transformers for 3D Scene Understanding

Transformers have become a common foundation across deep learning, yet 3D scene understanding still relies on specialized backbones with strong domain priors. This isolates the field from the broader Transformer ecosystem, limiting the transfer of research advances from other domains and the benefits of increasingly optimized software and hardware stacks. To bridge this gap, we propose the Volume Transformer (Volt), which adapts the vanilla Transformer encoder to 3D scenes with minimal modifications. Specifically, Volt partitions 3D scenes into volumetric patch tokens, processes them with full global self-attention, and injects positional information via 3D rotary positional embeddings (RoPE). Our initial experiments reveal that naively training Volt on standard 3D benchmarks leads to poor generalization, highlighting the limited scale of current 3D supervision. To overcome this, we introduce a data-efficient training recipe based on strong 3D augmentations, regularization, and distillation from a convolutional teacher, making Volt competitive with state-of-the-art methods. We then scale supervision through joint training on multiple datasets and show that Volt benefits more from increased scale than domain-specific 3D backbones, achieving state-of-the-art results on several indoor and outdoor semantic segmentation benchmarks. Finally, as a drop-in backbone in a standard 3D instance segmentation pipeline, Volt also sets a new state of the art, highlighting its potential as a simple, scalable, and general-purpose backbone for 3D scene understanding.

==> figures/scaling_data.dat <==
x      oursS oursSAug oursB  ptv3S  ptv3B    minkunet
50     28.5    32.1     30.9   31.9   32.2     28.8
100    31      36.2     36.5   35.2   35.2     31.4
200    36      38.1     40     36.7   37.5     33

==> tables/train_curves.dat <==
epoch nodist dist unet
0   0.0044866349 0.0048 29.0
10  0.2465779770 0.2559 29.0
20  0.2983612216 0.3197 29.0
30  0.3061193612 0.3430 29.0
40  0.3164012328 0.3427 29.0
50  0.3188314934 0.3417 29.0
60  0.3281786495 0.3467 29.0
70  0.3303284954 0.3476 29.0
80  0.3338804147 0.3521 29.0
90  0.3346281872 0.3561 29.0
100 0.3345347156 0.3575 29.0
